Stellar Populations and the Star Formation Histories of LSB Galaxies: V. WFC3 Color-Magnitude Diagrams

We present WFC3 observations of three low surface brightness (LSB) galaxies from the Schombert et. al LSB catalog that are within 11 Mpc of the Milky Way. Deep imaging at F336W, F555W and F814W allow the construction of the V-I color-magnitude diagrams (CMD) to M_I = -2. Overall 1869, 465 and 501 stellar sources are identified in the three LSB galaxies F415-3, F608-1 and F750-V1. The spatial distribution of young blue stars matches the H-alpha maps from ground-based imaging, indicating that star formation in LSB galaxies follows the same style as in other irregular galaxies. Several star complexes are identified, matching regions of higher surface brightness as seen from ground-based imaging. The color-magnitude diagrams for each LSB galaxy has the similar morphology to Local Volume (LV) dwarf galaxies, i.e. a blue main sequence, blue and red He burning branches and asymptotic giant branch (AGB) stars. The LSB CMD's distinguish themselves from nearby dwarf CMD's by having a higher proportional of blue main sequence stars and fewer AGB stars than expected from their mean metallicities. Current [Fe/H] values below -0.6 are deduced from the position of the red helium-burning branch (rHeB) stars in the V-I diagram. The distribution of stars on the blue helium-burning branch (bHeB) and rHeB from the U-V and V-I CMD indicate a history of constant star formation for the last 100 Myrs.

==> response2.txt <==
> Throughout the paper: "helium burning star" should be "helium-burning star", hyphens
> are used to denote compound adjectives, as this increases the readability of text.

Ok

> Abstract
> 
> - "Deep imagining" --> "Deep imaging";

Ok

> - "although at rates a factor of ten lower than other LV dwarfs.", when normalized to
> what, total stellar mass?

SFR is not normalized to anything, the rates are a factor of ten lower in absolute
terms.  Star formation, in solar mases per year, is not a value that needs
normalization.  If you are thinking specific star formation rate, which is normalized by
galaxy mass, then the sequence of LSB galaxies is still a factor of ten below normal
galaxies.  In any case, we have deleted the sentence.

> Introduction
> 
> - "dE's" --> "dwarf ellipticals (dE's)"

Ok

> Section 2.1
> 
> - You do not have 1% distances to these galaxies. There are no galaxies with 1%
> distances, even for the Milky Way we don't have a 1% distance to the Galactic centre.
> What you have are 1% recession velocities. However, there's a 3-5% error in Hubble's
> constant depending on your preferred reference, and these galaxies probably have
> peculiar motions given that they are close.

The referee asked if the distances are reliable, so we quoted the accuracy level as
they appear in NED.  We submit that they are reliable in the context of the distance
scale uncertainties.  Distance errors are not a major concern for this study, nor is
our paper a place for an analysis of the state of the distance scale uncertainties.

> - Use a footnote to define isophotal radius.

Ok

> - Quantitatively state the foreground extinction estimate from Schlafly & Finkbeiner
> (2011). The numbers may jump out at some readers given the ongoing investigations of
> uncertainties in those estimates.

Ok

> - The legends and axes labels on Figure 2 do not cost 15 megabytes to fix. Make them
> physically larger. As they are, if someone crops your Figure 2 and places it into a
> PowerPoint presentation where they are reviewing the field, they will be unreadable
> to people in the audience.

Ok

> - "We do not understand the question here. Blending is not a serious problem due to
> the low stellar densities of our galaxies. Things get more interesting with another
> magnitude of detection (i.e. the tip of the RGB, sorry, red giant branch)." This
> isn't obviously the case. Though surface brightness is low, surface density of stars
> (which is what effects blending) scales as the square of the distance to the galaxy.
> To have the same confusion limit as Andromeda (for example), beyond which additional
> exposure time doesn't help, the surface density of stars would have to be ~170x
> lower. I know that the surface densities in these stars are low, but I don't
> immediately know if they are ~170x lower than that of a typical spiral.

The original question was whether the magnitude limit was due to exposure time
limitations of blending.  They are not, the magnitude limit was exactly what the HST
exposure tools predicted from the S/N based on filter, exposure time and low-sky
request.  This is stated in the text.

> Section 2.4
> 
> "==>> We are unsure what the referee is asking in this analysis. Adjust the V-I
> histogram to over count the brighter clusters? This does not make any sense and would
> be very difficult to explain in the text. Is the referee asking if there is a
> correlation between color and luminosity of the cluster? (there is not, luminosity
> appears to be a proxy for cluster mass, not age). As 80% of the clusters are between
> 5.5 and 6.2 in log L, there is a very narrow range in cluster luminosity to extract
> any color-L information."
> 
> I know that mass approximately scales with luminosity -- that's the point.
> 
> I'm asking you to make a weighted histogram. I can't think of a better way to explain
> that than the words "weighted histogram". The idea is that more massive star clusters
> are more important. For example in the Milky Way literature there are more papers
> published on Omega Centauri than on NGC 6717.

We have replotted the color histogram, where each color is weighted by cluster
luminosity.  Unsurprisingly, no new information is presented in this weighted plot
and the text remains unchanged.

> "==>> There are much fewer stars in common with U-V and V-I. We looked at U-V vs V-I,
> there was very little information to extract and with the U data we were more focused
> on location of the very hot stars. Also, there is almost no data in the literature
> for comparison (like Figure 15) and we would be dependent on strict comparison to
> models. As mentioned above, we are less than confident about the calibration of the U
> photometry and would prefer to re-visit this issue in the next paper (hopefully with
> more HST U images from recently submitted proposals)."
> 
> OK, that's unfortunate. Best of luck with your proposals.

This comment appears to need no response.

> "==>> As the referee is probably aware, there are alpha-enhanced models
> (alpha/Fe=0.3) and solar models, but there are no alpha deficient models in the
> galaxy libraries. A plot of alpha-enhanced V-I isochrones on top of solar scaled
> isochrones are nearly identical. There is only a difference of 0.02 in V-I at the red
> clump. This agrees well with our estimate of 0.03 in B-V from paper three. A recent
> paper by Lapenna et al. (2012) finds the alpha/Fe ratio of young LMC stars to be only
> -0.1. So the difference from solar is quite small and not significant. The alpha/Fe
> values for LSB galaxies may very well be lower, but we have no measurements of that,
> so we will continue to use the solar scaled values. However, this is an important
> issue, and we have expanded the text to outline our alpha/Fe choices and their
> effects on the isochrones. We also attempt to estimate their impact on Fe/H with the
> suspicion that alpha/Fe should be lower than solar, -0.1 as in the LMC."
> 
> This is a good answer and thank you for expanding the text. There are a few issues:
> 
> - Lapenna reports higher values of alpha/Fe than pretty much anybody else studying
> the LMC, doesn't mean he's/she's wrong but it doesn't mean we should be suspicious;
> 
> - Whatever trend the LMC has, I'd expect the alpha in these LSBs to be even lower;
> 
> - I share your dismay at the absence of low alpha models. A standard method in the
> literature to estimate the effects of alpha is to use the equation of Salaris et al.
> (1993), whereby [M/H]=[Fe/H]+log10(0.638*10^[alpha/fe]+0.362). It's not perfect, but
> it's substantially better than nothing. In this case, a 0.2 dex shift in alpha would
> mean a 0.12 dex shift in [Fe/H], and might torque your chemical evolution
> predictions.

We found the Lapenna et al. paper to be the most recent, well done and compelling.
We found no reason to be suspicious.  We reiterate that, while expectations may be
for a lower alpha/Fe ratio in LSBs, there is zero data on this point and we believe
our presentation is clear, honest and, most importantly, easily reproduced by other
researchers.  A 0.12 shift in [Fe/H] will not "torque" our models nor results in a
significant fashion given other uncertainties.  Bottom line, we will not apply the
referee's [Fe/H] corrections to our data, period.  If this is a critical point for
the referee, we will seek another referee to resolve this issue.

> *******
> 
> Now, all of the above points are quite simple in my opinion. I do, however, have one
> critical, scientific concern remaining with the paper. Here goes:
> 
> 1) The authors state that the recent star formation history of these galaxies, ~10^8
> years, is constant. There's nothing special in the past 10^7 years. OK, this is
> convincing.
> 
> 2) The authors state that there is an absence or at least paucity of stars older a
> few billion years. This is demonstrated by a variety of means. It's convincing, and
> possibly the most exciting aspect of this work.
> 
> 3) In Figure 22, the authors state that the current star formation divided by the
> average of the past 12 billion years is ~0.4 dex lower than the trend from
> high-surface brightness galaxies. That means that not only are there as many old
> stars in these LSBs as in the HSBs, but there are actually a whopping ~2.5x as many.
> Figure 22 implies that LSB galaxies are old age homes.
> 
> Point 3 seems to be in gargantuan contradiction with points 1 and 2. It doesn't work.
> Point 3 states that there are tons and tons of stars older than a few Gyr in these
> galaxies. Perhaps the authors have a solution I'm not understanding, and they could
> explain. I will suggest another solution.
> 
> The K-band mass-to-light ratio calibration from Schombert & McGaugh (2015), which
> argue to be a universal constant based on their sample of disk galaxies, flat out
> don't apply to LSB galaxies due to their absence of old stars. I looked for
> theoretical values of M/L_{K} in the literature, and I found a reference by Maraston
> (1998). It's theory, so the relative values should be more precise and more
> meaningful than the absolute values.
> 
> For the X = 1.35 (Salpeter) IMF, M/L_{K} is 0.17 for a 0.5 Gyr population, 0.39 for a
> 2 Gyr population, and 1.2 for a 10 Gyr population. I get there are some errors there:
> the IMF is no doubt bottom-light relative to Salpeter (I'd guess Chabrier), and the
> metallicity for these galaxies is quite low, but regardless, the trend is there, the
> M/L_{K} ratio for these galaxies should not be the same as for the comparably
> geriatric disk galaxies with which Schombert & McGaugh (2015) calibrated their
> relation.

Points 1-3 above reiterate a well known dilemma for LSB galaxies, now rephrased in
terms of older stellar populations, dealing with the blue optical colors, red near-IR
colors, low current SFR, low stellar densities.  This is the core of the discussion
on p. 36 and in the summary, and will be the heart of the next paper in this series,
to reconcile the past star formation history with the current flavor as given by the
CMD's.  We present Figure 22 here as it seems relevant to the stellar populations
discussion.  We are more at ease with the contradiction as this has been the history
of our work on LSB galaxies, i.e, they do not have the same characteristics as HSB
galaxies.

We appreciate the referee's calculations in the last paragraph, although clearly
galaxies are not constructed with a single age population.  We have explored
these effects, in great detail, in paper 3 of this series and in our BTF studies.

If this discussion is a preventing our paper from acceptance, we will remove it (and
Figure 22) from the paper and restore it the next paper.  Although in our opinion,
not presenting this contradiction is dishonest, as it is known to us but not to the
reader.

